Automated Detection of Abnormalities from an EEG Recording of Epilepsy Patients With a Compact Convolutional Neural Network

Electroencephalography (EEG) is essential for the diagnosis of epilepsy, but it requires expertise and experience to identify abnormalities. It is thus crucial to develop automated models for the detection of abnormalities in EEGs related to epilepsy. This paper describes the development of a novel class of compact convolutional neural networks (CNNs) for detecting abnormal patterns and electrodes in EEGs for epilepsy. The designed model is inspired by a CNN developed for brain-computer interfacing called multichannel EEGNet (mEEGNet). Unlike the EEGNet, the proposed model, mEEGNet, has the same number of electrode inputs and outputs to detect abnormal patterns. The mEEGNet was evaluated with a clinical dataset consisting of 29 cases of juvenile and childhood absence epilepsy labeled by a clinical expert. The labels were given to paroxysmal discharges visually observed in both ictal (seizure) and interictal (nonseizure) durations. Results showed that the mEEGNet detected abnormalities with the area under the curve, F1-values, and sensitivity equivalent to or higher than those of existing CNNs. Moreover, the number of parameters is much smaller than other CNN models. To our knowledge, the dataset of absence epilepsy validated with machine learning through this research is the largest in the literature.

==> sens_spec_PPV_NPV.csv <==
1A,0.758,1,1,0.996,0.848,0.999,0.964,0.997,0.748,0.999,0.923,0.996
2A,NA,0.999,0,1,NA,1,NA,1,NA,0.003,0,1
3B,0,0.993,0,0.971,0,0.994,0,0.971,0,0.996,0,0.971
4C,0.604,0.988,0.618,0.987,0.78,0.979,0.556,0.993,0.565,0.988,0.613,0.986
5D,0.625,1,1,0.998,0.625,0.999,0.833,0.998,0.875,0.999,0.875,0.999
6D,0.725,0.998,0.889,0.994,0.825,0.995,0.782,0.996,0.658,0.995,0.757,0.993
7D,1,0.998,0.889,1,1,0.996,0.8,1,1,0.994,0.736,1
8E,0.476,0.998,0.953,0.965,0.658,0.995,0.905,0.977,0.312,1,0.98,0.955
9E,0.273,0.999,0.857,0.991,0.364,1,0.921,0.992,0.241,1,0.859,0.991
10F,1,0.999,0.931,1,1,1,1,1,0.909,1,1,0.999
11B,0.089,1,1,0.996,0,1,NA,0.996,0,1,NA,0.996
12F,NA,0.998,0,1,NA,0.997,0,1,NA,0.001,0,1
13G,1,1,1,1,0.75,1,1,0.999,1,1,1,1
14H,0.919,1,1,0.993,0.913,1,1,0.993,0.909,1,1,0.993
15I,0.915,0.997,0.834,0.998,0.939,0.997,0.838,0.999,0.909,0.997,0.833,0.998
16G,0.778,1,1,0.999,0.271,1,1,0.996,0.66,1,1,0.998
17J,0.967,0.992,0.894,0.998,0.975,0.994,0.915,0.998,0.966,0.984,0.814,0.998
18K,0.86,0.994,0.855,0.995,0.853,0.993,0.824,0.994,0.914,0.994,0.853,0.997
19L,0.905,0.97,0.637,0.994,0.951,0.966,0.618,0.997,0.892,0.976,0.682,0.994
20L,0.83,0.999,0.94,0.997,0.86,0.999,0.944,0.997,0.769,0.999,0.94,0.996
21M,0.652,0.999,0.989,0.965,0.806,0.997,0.966,0.98,0.83,0.997,0.967,0.983
22M,1,0.973,0.07,1,1,0.976,0.08,1,0.75,0.983,0.083,0.999
23N,0.86,0.991,0.803,0.994,0.946,0.975,0.633,0.998,0.86,0.998,0.945,0.994
24O,0.934,0.998,0.936,0.998,0.984,0.998,0.938,0.999,0.951,0.999,0.967,0.998
25P,0.943,0.995,0.86,0.998,0.936,0.997,0.915,0.998,0.943,0.99,0.773,0.998
26Q,0.971,1,1,0.999,1,1,1,1,0.886,0.999,0.947,0.998
27R,0.933,0.997,0.849,0.999,0.387,0.999,0.875,0.99,1,0.992,0.691,1
28S,1,0.996,0.772,1,1,0.998,0.875,1,1,0.992,0.644,1
29A,0.855,1,1,0.997,0.888,0.999,0.94,0.998,0.886,0.997,0.876,0.998

